The cosmic shallows I: interaction of CMB photons in extended galaxy halos

We report and analyse the presence of foregrounds in the cosmic microwave background (CMB) radiation associated to extended galactic halos. Using the cross correlation of Planck and WMAP maps and the 2MRS galaxy catalogue, we find that the mean temperature radial profiles around nearby galaxies at $cz\le 4500~\rm{km~s^{-1}}$ show a statistically significant systematic decrease of $\sim 15~\mu \rm{K}$ extending up to several galaxy radii. This effect strongly depends on the galaxy morphological type at scales within several tens of times the galaxy size, becoming nearly independent of galaxy morphology at larger scales. The effect is significantly stronger for the more extended galaxies, with galaxy clustering having a large impact on the results. Our findings indicate the presence of statistically relevant foregrounds in the CMB maps that should be considered in detailed cosmological studies. Besides, we argue that these can be used to explore the intergalactic medium surrounding bright late-type galaxies and allow for diverse astrophysical analyses.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
